Planning with OWL-DL Ontologies (Extended Version)

We introduce ontology-mediated planning, in which planning problems are combined with an ontology. Our formalism differs from existing ones in that we focus on a strong separation of the formalisms for describing planning problems and ontologies, which are only losely coupled by an interface. Moreover, we present a black-box algorithm that supports the full expressive power of OWL DL. This goes beyond what existing approaches combining automated planning with ontologies can do, which only support limited description logics such as DL-Lite and description logics that are Horn. Our main algorithm relies on rewritings of the ontology-mediated planning specifications into PDDL, so that existing planning systems can be used to solve them. The algorithm relies on justifications, which allows for a generic approach that is independent of the expressivity of the ontology language. However, dedicated optimizations for computing justifications need to be implemented to enable an efficient rewriting procedure. We evaluated our implementation on benchmark sets from several domains. The evaluation shows that our procedure works in practice and that tailoring the reasoning procedure has significant impact on the performance.

==> planningTimes.csv <==
reasoningHorn,planningHorn,totalHorn,reasoningSchema,planningSchema,totalSchema
1.031247117,0.600999207,1.650494523,183.101192193,0.764023635,183.991401004
0.914870574,1.489604294,2.420142967,277.824718334,1.098443068,279.0438006
0.944755277,20.673499969,21.635936368,1289.932220001,9.592413092,1299.670324004
0.917394402,143.559123799,144.489220559,95.798795296,11.661286202,107.570144995
0.938169445,0.84131494,1.791978917,332.495840765,1.27444874,333.96168932
0.995082661,2.207279927,3.217411201,139.297595221,1.711164361,141.137338464
0.982810586,12.110562148,13.106978943,313.370124942,7.317447199,320.855399252
1.011846794,963.752073973,964.777852622,369.840517514,140.594452404,510.613441527
0.995718207,1.458418533,2.467749184,914.544284959,2.151596693,917.01142055
0.933899943,2.45412921,3.401782714,1499.197632404,2.271709255,1501.768254763
0.933190537,22.131282521,23.081067796,1185.337341561,7.926329351,1193.602485996
0.996150557,943.139238323,944.15196084,1650.272372907,,1800
0.993466796,1.81870115,2.825100603,676.028474894,2.971155342,679.304541575
0.914168554,5.387738123,6.314934205,497.846274437,4.393505645,502.498450151
0.885186099,22.055650739,22.953997494,1735.201650965,11.349663028,1746.976998195
1.02673067,145.056649921,146.095865494,1325.502185599,58.437170091,1384.391549323
0.921365895,2.622750881,3.556935019,1800,,1800
1.00091056,4.281473278,5.296682606,1800,,1800
0.96582065,53.152570737,54.131864424,1800,,1800
0.96215091,119.550724715,120.525432899,1373.272544393,34.77547076,1408.458871313
1.208245056,3.872044239,5.092951334,1800,,1800
1.377723957,9.784151636,11.178428689,1800,,1800
1.443625581,108.020177913,109.478059343,1800,,1800
1.138588501,312.428835896,313.580441062,1800,,1800
0.902483528,1.210502155,2.12565227,15.28981408,0.484508645,15.809801072
0.91565438,1.196354709,2.124582763,15.564211747,0.456690092,16.057368282
0.917543879,1.210479143,2.142409621,15.230586005,0.470086567,15.738208138
0.968242347,1.167091709,2.147397388,15.40042984,0.444458056,15.884498247
0.924873161,1.351855958,2.29056635,14.713899665,0.429380708,15.178929209
0.865347243,2.392905924,3.27240895,26.276486494,0.772422406,27.097836564
0.877712166,2.503367698,3.394621336,26.515495308,0.762530374,27.317659162
0.87660079,2.492841832,3.381506779,26.044957891,0.718568398,26.806706197
0.909842828,2.775515894,3.697960518,26.997379993,0.863636839,27.903100851
0.899062037,217.245219352,218.158775988,27.339915922,7.87374195,35.253850932
0.969874361,5.059835867,6.045421177,52.841845237,1.395097144,54.291709647
0.914145763,5.114733406,6.041548499,50.369722114,1.343693743,51.765780234
0.923958389,4.923293208,5.860563098,49.587292383,1.333832011,50.97497671
0.97361705,327.433727218,328.420831688,49.410835188,8.8511234,58.312133915
0.96018741,1800,1800,50.417148564,840.124802774,890.596656239
0.908205656,8.587546019,9.508973353,93.200639015,2.397213663,95.66764668
0.964663508,9.187053226,10.164107462,94.632373795,2.32366596,97.020927349
0.890112799,22.650537757,23.555368166,93.459530818,13.927927501,107.459867969
0.954676974,1800,1800,95.219704832,51.776119064,147.055280559
1.026396212,1800,1800,91.864139853,1800,1800
0.883996596,13.860205729,14.756807037,160.540525635,3.705115253,164.3343904
0.893121953,454.57797848,455.487894177,162.444840615,4.99729535,167.514322977
0.95225514,263.600750063,264.568152722,163.970998147,47.575952828,211.626535105
0.925660216,1800,1800,164.891158411,1800,1800
0.944535373,1800,1800,163.614765931,1800,1800
0.933903371,97.47497001,98.420820008,280.707189608,14.363112449,295.181707234
0.955746041,65.974663401,66.945511251,279.961462703,6.131891145,286.193859166
0.925070273,720.675354334,721.613200452,276.990810257,46.261602528,323.365156977
0.959757661,1800,1800,279.182042623,1800,1800
0.989443628,1800,1800,279.772731095,1800,1800
0.833860454,0.155745497,1.001909674,16.430494811,0.161375826,16.673426147
0.854449749,0.171127195,1.040164534,36.506289711,0.206679127,36.84665381
0.875170097,0.182563671,1.071227711,87.477875436,0.213307124,87.881259126
0.839128155,0.206460969,1.058592846,419.073549081,0.204966809,419.608400905
1.282962627,0.197626103,1.496155266,1800,,1800
1.217004545,0.2530881,1.483945714,1800,,1800
0.957431378,0.258124695,1.228399595,1800,,1800
1.029485752,0.282463541,1.32762472,1800,,1800
0.971357628,0.345922033,1.331199634,1800,,1800
1.240096583,0.313174066,1.566773319,1800,,1800
1.016390215,0.447802349,1.477630889,1800,,1800
1.023343085,0.515849988,1.553210579,1800,,1800
1.353705564,0.549997682,1.919190824,1800,,1800
1.367341516,0.651626642,2.033734553,1800,,1800
1.383971441,0.883707482,2.282026163,1800,,1800
1.435748655,0.88474326,2.336785118,1800,,1800
1.309959762,0.97678946,2.301544362,1800,,1800
1.114562262,1.066444258,2.196163043,1800,,1800
1.10385092,1.546483352,2.667218729,1800,,1800
1.106917275,1.485912947,2.606830339,1800,,1800
1.324627353,0.305289492,1.647800533,6.192618842,0.396892593,6.640801573
0.987243247,11.347151672,12.349610003,8.436636333,0.515664108,8.989893849
0.932035589,56.31327194,57.262066356,12.106454808,3.283966692,15.431034424
1.006250536,210.229249497,211.251039894,13.593961207,7.404375849,21.043969245
0.97777012,1800,1800,24.48446441,42.806983454,67.348097737
0.964730338,1800,1800,45.817281891,110.871169184,156.760396915
0.980366136,1800,1800,54.594330213,150.765442479,205.434966458
1.056121675,0.344472522,1.416888205,6.041099482,0.171013603,6.248649706
1.001906646,0.423180379,1.440773024,6.798925621,0.206173665,7.044180932
1.012376632,0.721833629,1.748757153,9.378695128,0.229976049,9.650932807
0.992888939,1800,1800,15.850436602,178.409403731,194.312838004
1.00491859,1800,1800,22.850036753,1246.983382782,1269.884690789
1.139484714,1800,1800,80.448517883,1800,1800
1.056061366,1800,1800,96.388521799,1800,1800
0.995270526,0.2985941,1.308188757,5.265033967,0.176298031,5.473220014
0.970008624,0.424943401,1.410505256,6.836631046,0.184911068,7.064239547
1.037353019,2.356027723,3.410608189,8.713180579,0.28148105,9.038138427
0.946730069,13.239940188,14.201506118,10.920323217,0.358775378,11.316614613
0.952931179,46.309316767,47.278691631,11.514079514,1.20479748,12.766732392
1.056346324,144.990417486,146.061452238,14.424395642,2.774322312,17.248577645
0.976334346,537.389608747,538.38248158,15.45455833,8.286979749,23.794646525


==> plotData.csv <==
instance,basic,concept,schema,horn
1,4.946282363,5.117508107,4.646984707,1.001909674
2,5.010754277,5.433966837,4.767255548,1.040164534
3,5.054477741,5.776518907,4.806807098,1.058592846
4,5.27005875,5.802401108,4.976890788,1.071227711
5,5.767165574,6.265083439,5.00525946,1.228399595
6,5.967060865,6.39634834,5.131059653,1.308188757
7,6.62860473,6.428284445,5.16668041,1.32762472
8,6.891963955,6.556100681,5.473220014,1.331199634
9,8.549776343,7.585705414,5.786391355,1.410505256
10,12.86037719,7.771230822,6.248649706,1.416888205
11,13.356005668,8.309406307,6.640801573,1.440773024
12,14.173253976,8.724062626,7.044180932,1.477630889
13,15.365992237,9.153467072,7.064239547,1.483945714
14,26.044590357,9.487606761,8.989893849,1.496155266
15,30.502494357,11.02573651,9.038138427,1.553210579
16,31.883146486,11.739956473,9.650932807,1.566773319
17,34.59526925,12.385598816,11.030990675,1.647800533
18,40.334964428,15.262334029,11.316614613,1.650494523
19,41.492534843,16.62879915,12.766732392,1.748757153
20,49.192697907,16.939787324,15.178929209,1.791978917
21,51.595445488,21.972972525,15.431034424,1.919190824
22,53.631579677,26.906928702,15.738208138,2.033734553
23,62.126841367,27.043181535,15.809801072,2.124582763
24,71.731924767,35.359549101,15.884498247,2.12565227
25,86.050408914,36.2808636,16.057368282,2.142409621
26,91.978604611,51.494965117,16.673426147,2.147397388
27,107.658533673,51.818778109,17.248577645,2.196163043
28,116.156022214,52.234012814,21.043969245,2.282026163
29,120.948777039,53.217123117,23.794646525,2.29056635
30,128.549896265,66.038255665,26.806706197,2.301544362
31,164.795095765,75.257364638,27.097836564,2.336785118
32,168.181281875,78.460660463,27.317659162,2.420142967
33,172.497290979,98.601032331,27.903100851,2.467749184
34,249.109953702,99.603768656,35.253850932,2.606830339
35,251.121015484,100.400064428,36.84665381,2.667218729
36,366.692445138,100.502953045,50.97497671,2.825100603
37,404.036358799,106.850279067,51.765780234,3.217411201
38,431.223298615,123.74595197,54.291709647,3.27240895
39,482.500657182,174.780521483,58.312133915,3.381506779
40,490.666194736,175.332687874,67.348097737,3.394621336
41,773.511695842,176.579939718,87.881259126,3.401782714
42,972.128228921,178.146691426,95.66764668,3.410608189
43,1168.723358186,179.725693951,97.020927349,3.556935019
44,1340.366346589,181.625629101,107.459867969,3.697960518
45,1540.957077943,181.988513735,107.570144995,5.092951334
46,1563.074029031,213.032805272,141.137338464,5.296682606
47,1600.700028299,225.669526631,147.055280559,5.860563098
48,,290.417165091,156.760396915,6.041548499
49,,297.455522193,157.431376699,6.045421177
50,,303.628351593,164.3343904,6.314934205
51,,342.646242522,167.514322977,9.508973353
52,,410.213887655,183.991401004,10.164107462
53,,466.392153394,194.312838004,11.178428689
54,,467.171238765,205.434966458,12.349610003
55,,483.989705732,211.626535105,13.106978943
56,,498.847986707,220.213278201,14.201506118
57,,506.544467546,237.238936308,14.756807037
58,,523.58237764,279.0438006,21.635936368
59,,524.509140634,286.193859166,22.953997494
60,,580.874726865,295.181707234,23.081067796
61,,735.011460833,320.855399252,23.555368166
62,,741.572542534,323.365156977,47.278691631
63,,770.512124868,333.96168932,54.131864424
64,,814.462975856,419.608400905,57.262066356
65,,942.060061077,502.498450151,66.945511251
66,,1037.411376448,510.613441527,98.420820008
67,,1099.060308229,679.304541575,109.478059343
68,,1496.760024119,811.501223731,120.525432899
69,,1624.249370568,890.596656239,144.489220559
70,,1652.359066308,917.01142055,146.061452238
71,,1758.148548349,956.16247862,146.095865494
72,,,1193.602485996,211.251039894
73,,,1269.884690789,218.158775988
74,,,1299.670324004,264.568152722
75,,,1384.391549323,313.580441062
76,,,1408.458871313,328.420831688
77,,,1501.768254763,455.487894177
78,,,1746.976998195,538.38248158
79,,,,721.613200452
80,,,,944.15196084
81,,,,964.777852622
82,,,,
83,,,,
84,,,,
85,,,,
86,,,,
87,,,,
88,,,,
89,,,,
90,,,,
91,,,,
92,,,,
93,,,,
94,,,,
95,,,,
96,,,,
97,,,,
98,,,,
99,,,,
100,,,,
101,,,,
102,,,,
103,,,,
104,,,,
105,,,,
106,,,,
107,,,,
108,,,,
109,,,,
110,,,,
111,,,,
112,,,,
113,,,,
114,,,,
115,,,,
116,,,,

